CPU frequency scheduling of real-time applications on embedded devices with temporal encoding-based deep reinforcement learning

Small devices are frequently used in IoT and smart-city applications to perform periodic dedicated tasks with soft deadlines. This work focuses on developing methods to derive efficient power-management methods for periodic tasks on small devices. We first study the limitations of the existing Linux built-in methods used in small devices. We illustrate three typical workload/system patterns that are challenging to manage with Linux's built-in solutions. We develop a reinforcement-learning-based technique with temporal encoding to derive an effective DVFS governor even with the presence of the three system patterns. The derived governor uses only one performance counter, the same as the built-in Linux mechanism, and does not require an explicit task model for the workload. We implemented a prototype system on the Nvidia Jetson Nano Board and experimented with it with six applications, including two self-designed and four benchmark applications. Under different deadline constraints, our approach can quickly derive a DVFS governor that can adapt to performance requirements and outperform the built-in Linux approach in energy saving. On Mibench workloads, with performance slack ranging from 0.04 s to 0.4 s, the proposed method can save 3% - 11% more energy compared to Ondemand. AudioReg and FaceReg applications tested have 5%- 14% energy-saving improvement. We have open-sourced the implementation of our in-kernel quantized neural network engine. The codebase can be found at: https://github.com/coladog/tinyagent.

==> response_letter.txt <==
R3 Response Letter

Reviewer #2

1.There are currently some research works that apply reinforcement learning methods to frequency regulation of CPUs. What are the advantages of the proposed method compared to traditional Q-learning methods or double Q-learning methods? It is better to give some explanation.

Ans: Thank you for the suggestion. An explanation of the advantages of the proposed method compared to traditional Q-learning methods is added to Section 5.1.3.  

For any reinforcement learning problem, there is a need for a model to learn an action-value function.
Array-based Q Learning is popular in system design for its easy implementation and low overhead.
However, since our state is continuous and large,  
we need a function approximator to reduce the memory footprint and speed up learning.

Specifically, in our scenario, the temporal encoder encodes the sequence as a vector of length six, and each element belongs to 0 to 1.
If we use table-based reinforcement learning (e.g., Q Learning), our first step is to discretize the state consisting of floating-point numbers so that it can be stored in a limited space.
This brings up two questions:
1. The state space is likely to remain huge. Suppose we discretize each element of the vector to ten values. The size of the entire state space is $10^6$, which is unaffordable in kernel space.
2. It is not easy to judge whether a discrete solution is good enough. If the discrete method is too fine-grained (for example, discretizing each vector element to ten values), it will lead to high memory usage and low learning efficiency. If the discrete method is too coarse (for example, discretize each element of the vector to three values), it may result in the information contained in the state being ignored.

It is worth mentioning that for standard table-based Q Learning, each state has its own Q Value, which means that learning based on one set of data cannot be applied to the knowledge of other states.
As an example, the information contained in states 96 and 97 may be close, but since their Q values are stored separately, states 96 and 97 are two completely different states in terms of model learning, and thus may lead to a decrease in learning efficiency.
Using a function approximator (e.g., a neural network) can improve these problems, as it can:
1. Processes floating-point numbers with a pre-defined memory size (the approximator's parameter size).
2. Improves data utilization, since each update involves the parameters of the entire approximator (e.g., one backpropagation of the neural network). In this approach, an update to one state allows similar states to be updated as well.

We use the Double Deep Q-Network (DDQN) model, which uses a neural network as the action-value function and a target network during training to reduce the overestimation of actions.

This discussion has been added to section 5.1.3.

2.In order to better demonstrate the effectiveness of the methods in the paper, it is suggested to add some experimental comparisons with traditional Q-learning methods or double Q-learning methods, instead of just comparing with the DVFS governor currently supported by Linux.

Ans: Thank you.  We have provided an analysis of why we did not choose Q-learning in this work (See answers above). Based on our analysis, Q-learning methods with the encoded method we used have memory limitations. Considering the implementation time length on the real hardware/OS and the foreseeable limitations, the comparison to Q-learning provided is only analysis-based.

3.In the actual scheduling process, will there be tasks that violate the deadline? What is the proportion? It is suggested that an explanation should be given in the paper.

Ans:
We have tested the trained policies 1000 times for the two workloads and three deadlines to analyze the deadline violation rate. The analysis has been added to section 6.7.


Reviewer #3

1. In the abstract, it is recommended to include specific experimental results, such as the percentage of energy savings achieved through the implementation of the proposed method.

Ans: Thank you for the suggestions.

On Mibench workloads, with performance slack (deadline - execution time under maximum execution speed) ranging from 0.04 s to 0.4 s, the proposed method can save 3% - 11% more energy than Ondemand.
On FaceRecog, with performance slack ranging from 0.27 s to 0.87 s, the proposed method can save 5% - 14% more energy than Ondemand.
On AudioRecog, with performance slack ranging from 0.11 s to 0.12 s, the proposed method can save 12% - 14% more energy than Ondemand.

The analysis has been added to Section 6.5 and the abstract.

2. The title of Chapter 2 is "Background and Related Work," but there is no related work included. Please adjust the title to reflect the content of the chapter. Additionally, the title of section 2.2 does not correspond to its content. Please revise the heading to accurately reflect the section's contents.

Ans: Updated, thank you.

3. Please provide a comprehensive explanation of the reward calculation process in algorithm 3 (reward calculation), along with the underlying principles and reasons for this design.

Ans: 
The principle of designing a reward at a state is to reward a state that leads to low energy consumption, high average utilization and satisfies deadline.

Our reward definition has three components: a reward for low-frequency selection (considering energy), a reward for high CPU utilization, and a penalty for exceeding the deadline (too low performance).
The reward value is 0 when the deadline miss occurs. Otherwise, the reward in [0, 1].
All transitions after the deadline miss are discarded.
The calculation of the reward is shown in algorithm 2.

We design the reward to be sparse.
Only at the end of the last transition does the model receive the non-zero reward value. The model will only receive a value of 0 as an immediate reward value in all other transitions.
We design it this way for two reasons.
1. We want the model to predict a value in [0, 1], which reduces the possibility that the model parameters diverge for predicting large values.
2. Without prior knowledge, it's hard to tell if a workload will be time out during its execution. In this case, if we want to assign an immediate reward, we can only confer rewards from the point of view of energy consumption for all the transitions before the deadline miss. We observe that this leads to a rapid tendency of the model to choose low frequencies, thus increasing the learning difficulty.

This reward value can be considered a heuristic energy consumption measure. The ideal way is to use the actual energy consumption, but measuring the energy consumption with
high accuracy in a short time requires special hardware
support. Therefore in this work, we use this heuristic measure.

The explanation of the reward calculation in algorithm 3 (reward calculation), and the underlying reasons for the design, are given in Section 5.1.3.

4. Please provide a comprehensive explanation of the training process based on the DDQN algorithm in Section 5.3, including the relevant content of algorithm 4 (Kernel-state inference module) and algorithm 5 (User-state training module).

Ans: Thank you. A comprehensive explanation is added to Section 5.3.

The kernel state module observes new data at each step, encodes it into the current system state through the temporal encoder, and then uses Q Net to determine which action (frequency) to take.
Meanwhile, in the training phase, it randomly selects actions to explore different strategies according to certain odds and sends the observed sequences to the user state module.
The module in the user state collects the sequence data provided by the kernel state, calculates its corresponding reward value, and then uses a reinforcement learning algorithm to train the Q Net and return the updated parameters to the kernel state.
Through this interactive step, we finally implant a governor in the kernel state that understands workload requirements and saves energy while satisfying performance.

5. In section 6.1, it is necessary to create a table and place the six applications into it for classification and comparison purposes.

Ans: Thank you for the suggestion. 
Table 2 with the applications used has been added.

# 6. As this paper only compares with the built-in CPUFreq governors in Linux, it is necessary to compare with the latest methods to enhance the practicality and reliability of the research.
Ans: Thank you. Besides comparing the proposed method to the built-in CPUFreq governors, we have also compared our method with the RNN-based approach [30]. Discussions with some recent studies  have been added to Section 8.

7. The text on the far right of Figure 1 is difficult to read. Please adjust the font size and overall structure of the figure, and ensure that the font size in all figures throughout the paper is appropriate and clear.

Ans: Updated, thank you.

8. Please relocate Figure 2 to the third page, where it is referenced in the text.

Ans: Updated, thank you.

9. It is requested to adjust the y-axis values on the right side of Figure 3, as the two highest values overlap. Additionally, please review all other figures in the paper for similar issues and make any required modifications.

Ans: Updated, thank you.

10. The number "1" in the final column of Figure 7 extends beyond the frame and requires redrawing to ensure completeness.

Ans: Updated, thank you.

11. In Figure 20, the legend "Frequency" is covering the numbers on the X-axis and needs to be adjusted.

Ans: Updated, thank you.


Reviewer #4

# 1. The experimental results are not compared with similar research in multicore systems. There is a paper "Dynamic workload-aware DVFS for multicore systems using machine learning". This work is similar in nature. Compare your output with this work and also similar other existing work.

Ans: Thank you. The discussions and comparisons with recent works have been added to Section 8. The work "Dynamic workload-aware DVFS for multicore systems using machine learning" uses an architecture simulator which cannot be fairly compared with our work that is implemented in a real device's OS kernel. 

2. There are two headings with related work. Why it is written in two places

Ans: Thank you. The first heading was a typo, this issue has been fixed.

3. In multi core systems, balanced work load allocation can also be done using learning process. Can the proposed method be scaled for general purpose multi core devices also?

Ans:
In this work, we deal with periodic tasks and assign a reward value to one complete execution. In a general-purpose system, the learnable pattern of task execution could be less, as the variety of task arrival and task type could be huge. The method proposed in this work cannot be transferred to a general-purpose system directly, as the environment assumed in this work is simpler.

4. The % power saved using the proposed method is not explained any where.

Ans:
On Mibench workloads, with performance slack (deadline - maximum execution speed) ranging from 0.04 s to 0.4 s, the proposed method can save 3% - 11% more energy compared to Ondemand.
On FaceRecog, with performance slack ranging from 0.27 s to 0.87 s, the proposed method can save 5% - 14% more energy compared to Ondemand.
On AudioRecog, with performance slack ranging from 0.11 s to 0.12 s, the proposed method can save 12% - 14% more energy compared to Ondemand.

The analysis has been added to section 6.5 and the abstract.

# 5. The output of proposed method should be compared with other existing methods.

Ans: Thank you. We have compared the proposed method to the built-in CPUFreq governors, we have also compared our method with the RNN-based approach [30]. Discussions with some recent studies  have been added to Section 9.
